Digging Deeper: Learning Multi-Level Concept Hierarchies

Although concept-based models promise interpretability by explaining predictions with human-understandable concepts, they typically rely on exhaustive annotations and treat concepts as flat and independent. To circumvent this, recent work has introduced Hierarchical Concept Embedding Models (HiCEMs) to explicitly model concept relationships, and Concept Splitting to discover sub-concepts using only coarse annotations. However, both HiCEMs and Concept Splitting are restricted to shallow hierarchies. We overcome this limitation with Multi-Level Concept Splitting (MLCS), which discovers multi-level concept hierarchies from only top-level supervision, and Deep-HiCEMs, an architecture that represents these discovered hierarchies and enables interventions at multiple levels of abstraction. Experiments across multiple datasets show that MLCS discovers human-interpretable concepts absent during training and that Deep-HiCEMs maintain high accuracy while supporting test-time concept interventions that can improve task performance.

==> data/awa_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.976 0.002 0.976 0.001 0.977 0.001
1 0.977 0.003 0.977 0.001 0.978 0.002
2 0.978 0.002 0.978 0.002 0.979 0.001
3 0.979 0.003 0.978 0.001 0.980 0.002
4 0.979 0.003 0.978 0.001 0.980 0.001
5 0.979 0.003 0.978 0.001 0.979 0.002
6 0.979 0.003 0.978 0.001 0.979 0.002
7 0.979 0.003 0.979 0.001 0.979 0.002
8 0.979 0.003 0.979 0.001 0.980 0.002
9 0.980 0.003 0.979 0.001 0.979 0.002
10 0.980 0.002 0.979 0.001 0.980 0.002
11 0.979 0.003 0.979 0.000 0.979 0.001
12 0.980 0.003 0.979 0.000 0.979 0.001
13 0.982 0.000 0.980 0.000 0.981 0.000

==> data/awa_discovered_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.97 0.00
1 0.98 0.00
2 0.98 0.00
3 0.98 0.00
4 0.98 0.00
5 0.98 0.00
6 0.98 0.00
7 0.98 0.00
8 0.98 0.00
9 0.98 0.00
10 0.98 0.00
11 0.98 0.00
12 0.98 0.00
13 0.98 0.00

==> data/awa_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.976 0.002 0.976 0.001 0.977 0.001 0.976 0.001 0.967 0.001
1 0.981 0.003 0.979 0.001 0.983 0.001 0.982 0.001 0.972 0.001
2 0.981 0.002 0.980 0.001 0.983 0.001 0.982 0.001 0.972 0.001
3 0.981 0.002 0.980 0.001 0.984 0.001 0.982 0.001 0.973 0.001
4 0.982 0.002 0.982 0.001 0.985 0.001 0.983 0.001 0.975 0.001
5 0.987 0.001 0.985 0.001 0.987 0.001 0.986 0.001 0.976 0.001
6 0.988 0.001 0.986 0.001 0.988 0.001 0.987 0.001 0.977 0.001
7 0.989 0.001 0.987 0.001 0.989 0.001 0.988 0.001 0.979 0.001
8 0.991 0.000 0.988 0.001 0.990 0.001 0.990 0.000 0.980 0.001
9 0.993 0.001 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
10 0.993 0.001 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
11 0.993 0.000 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
12 0.993 0.001 0.989 0.001 0.993 0.001 0.992 0.001 0.981 0.001
13 0.993 0.001 0.990 0.001 0.993 0.001 0.992 0.001 0.980 0.001
14 0.994 0.000 0.991 0.000 0.994 0.001 0.992 0.001 0.985 0.001
15 0.995 0.000 0.993 0.001 0.995 0.001 0.994 0.000 0.986 0.001
16 0.995 0.000 0.993 0.000 0.996 0.001 0.994 0.001 0.986 0.001
17 0.996 0.000 0.994 0.001 0.997 0.001 0.994 0.001 0.988 0.000
18 0.998 0.000 0.996 0.001 0.998 0.001 0.996 0.001 0.989 0.000
19 0.999 0.000 0.997 0.001 0.998 0.001 0.997 0.001 0.992 0.000
20 0.999 0.000 0.997 0.001 0.999 0.001 0.998 0.001 0.995 0.000
21 0.999 0.000 0.998 0.000 0.999 0.001 0.998 0.001 0.997 0.000
22 1.000 0.000 0.998 0.000 0.999 0.000 0.999 0.001 0.998 0.000
23 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000
24 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000
25 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000

==> data/awa_provided_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.97 0.00
1 0.98 0.00
2 0.98 0.00
3 0.98 0.00
4 0.98 0.00
5 0.99 0.00
6 0.99 0.00
7 0.99 0.00
8 0.99 0.00
9 0.99 0.00
10 0.99 0.00
11 0.99 0.00
12 0.99 0.00
13 0.99 0.00
14 0.99 0.00
15 0.99 0.00
16 0.99 0.00
17 0.99 0.00
18 1.00 0.00
19 1.00 0.00
20 1.00 0.00
21 1.00 0.00
22 1.00 0.00
23 1.00 0.00
24 1.00 0.00
25 1.00 0.00

==> data/cub_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.74 0.01 0.79 0.01 0.77 0.01
1 0.74 0.00 0.80 0.01 0.77 0.01
2 0.74 0.00 0.79 0.00 0.77 0.01
3 0.75 0.01 0.79 0.00 0.77 0.02
4 0.75 0.01 0.80 0.00 0.77 0.02
5 0.75 0.00 0.80 0.00 0.77 0.02
6 0.76 0.01 0.80 0.00 0.77 0.02
7 0.76 0.01 0.80 0.00 0.76 0.03
8 0.76 0.01 0.80 0.00 0.77 0.03
9 0.76 0.01 0.80 0.00 0.76 0.02
10 0.76 0.01 0.80 0.00 0.76 0.02
11 0.76 0.01 0.80 0.00 0.76 0.02
12 0.76 0.01 0.80 0.00 0.76 0.02
13 0.76 0.01 0.80 0.00 0.76 0.02
14 0.76 0.01 0.80 0.00 0.76 0.02
15 0.76 0.01 0.80 0.00 0.77 0.02
16 0.76 0.01 0.80 0.00 0.76 0.02
17 0.76 0.01 0.80 0.00 0.76 0.02
18 0.76 0.01 0.80 0.00 0.75 0.03
19 0.76 0.01 0.80 0.00 0.74 0.04
20 0.76 0.01 0.80 0.00 0.73 0.03
21 0.76 0.01 0.80 0.00 0.73 0.03
22 0.76 0.01 0.80 0.00 0.73 0.03
23 0.76 0.01 0.80 0.00 0.73 0.03
24 0.77 0.01 0.80 0.00 0.72 0.03
25 0.77 0.01 0.80 0.00 0.72 0.02
26 0.77 0.01 0.80 0.00 0.72 0.02
27 0.77 0.01 0.80 0.00 0.71 0.03
28 0.77 0.01 0.80 0.00 0.71 0.03
29 0.77 0.01 0.80 0.00 0.71 0.04
30 0.77 0.01 0.80 0.00 0.70 0.04
31 0.77 0.01 0.80 0.00 0.70 0.04
32 0.77 0.01 0.80 0.00 0.70 0.04
33 0.77 0.01 0.80 0.00 0.70 0.03
34 0.78 0.01 0.80 0.00 0.70 0.03
35 0.78 0.01 0.80 0.00 0.70 0.03
36 0.78 0.01 0.80 0.00 0.70 0.04
37 0.78 0.01 0.80 0.00 0.71 0.03
38 0.79 0.00 0.80 0.00 0.71 0.03
39 0.79 0.01 0.80 0.00 0.71 0.04
40 0.79 0.00 0.80 0.00 0.71 0.04
41 0.79 0.01 0.80 0.00 0.70 0.04
42 0.79 0.01 0.80 0.00 0.71 0.04
43 0.79 0.01 0.80 0.00 0.70 0.04
44 0.79 0.01 0.80 0.00 0.70 0.05
45 0.79 0.01 0.80 0.00 0.69 0.06
46 0.80 0.01 0.80 0.00 0.69 0.06
47 0.80 0.01 0.80 0.01 0.69 0.06
48 0.80 0.01 0.80 0.01 0.69 0.06
49 0.80 0.01 0.80 0.01 0.69 0.06
50 0.80 0.01 0.80 0.01 0.69 0.06
51 0.80 0.01 0.80 0.01 0.69 0.06
52 0.81 0.01 0.80 0.00 0.69 0.06
53 0.81 0.01 0.80 0.00 0.69 0.06
54 0.81 0.01 0.80 0.00 0.69 0.06
55 0.81 0.01 0.80 0.00 0.68 0.06
56 0.81 0.02 0.80 0.01 0.68 0.06
57 0.81 0.02 0.80 0.01 0.68 0.06
58 0.81 0.02 0.80 0.01 0.67 0.06
59 0.82 0.01 0.80 0.01 0.67 0.06
60 0.82 0.01 0.80 0.00 0.67 0.06
61 0.82 0.01 0.80 0.00 0.67 0.06
62 0.82 0.01 0.80 0.00 0.67 0.06
63 0.82 0.01 0.81 0.00 0.67 0.06
64 0.82 0.01 0.81 0.00 0.67 0.05
65 0.82 0.01 0.81 0.00 0.66 0.04
66 0.82 0.01 0.81 0.01 0.66 0.04
67 0.83 0.01 0.81 0.01 0.66 0.04
68 0.83 0.01 0.81 0.01 0.66 0.05
69 0.83 0.01 0.81 0.00 0.66 0.05
70 0.83 0.01 0.81 0.00 0.65 0.05
71 0.83 0.01 0.80 0.00 0.65 0.05
72 0.83 0.01 0.80 0.00 0.65 0.05
73 0.84 0.01 0.81 0.01 0.65 0.05
74 0.84 0.02 0.81 0.01 0.65 0.05
75 0.83 0.02 0.81 0.01 0.65 0.05
76 0.84 0.02 0.81 0.01 0.65 0.05
77 0.84 0.02 0.81 0.01 0.66 0.05
78 0.84 0.02 0.81 0.01 0.66 0.05
79 0.84 0.02 0.81 0.01 0.66 0.06
80 0.84 0.02 0.81 0.01 0.66 0.05
81 0.84 0.02 0.81 0.01 0.64 0.04
82 0.84 0.02 0.81 0.01 0.64 0.04
83 0.84 0.03 0.81 0.01 0.64 0.04
84 0.84 0.03 0.81 0.01 0.63 0.03
85 0.84 0.03 0.81 0.01 0.63 0.03
86 0.84 0.03 0.81 0.01 0.63 0.03
87 0.84 0.03 0.81 0.01 0.63 0.04
88 0.84 0.03 0.81 0.01 0.62 0.04
89 0.84 0.03 0.81 0.01 0.62 0.04
90 0.85 0.03 0.81 0.01 0.62 0.04
91 0.85 0.02 0.81 0.01 0.62 0.04
92 0.85 0.03 0.81 0.01 0.62 0.04
93 0.85 0.03 0.81 0.01 0.62 0.04
94 0.85 0.03 0.81 0.01 0.62 0.04
95 0.86 0.02 0.81 0.01 0.62 0.03
96 0.86 0.02 0.81 0.01 0.62 0.03
97 0.86 0.02 0.81 0.01 0.63 0.02
98 0.87 0.02 0.81 0.01 0.63 0.02
99 0.87 0.02 0.81 0.01 0.62 0.03
100 0.87 0.02 0.81 0.01 0.63 0.02
101 0.87 0.02 0.81 0.01 0.63 0.01
102 0.88 0.02 0.81 0.01 0.62 0.02
103 0.88 0.03 0.81 0.01 0.63 0.01
104 0.88 0.02 0.81 0.01 0.63 0.01
105 0.89 0.02 0.81 0.01 0.63 0.01
106 0.89 0.02 0.81 0.01 0.63 0.01
107 0.89 0.02 0.81 0.00 0.63 0.00
108 0.89 0.02 0.81 0.00 0.62 0.00
109 0.89 0.02 0.81 0.00 0.62 0.00
110 0.89 0.02 0.81 0.00 0.62 0.00
111 0.90 0.02 0.81 0.01 0.63 0.00
112 0.90 0.02 0.81 0.00 0.62 0.01
113 0.90 0.02 0.81 0.00 0.62 0.01
114 0.90 0.03 0.81 0.00 0.62 0.01
115 0.90 0.02 0.81 0.00 0.62 0.01
116 0.90 0.02 0.81 0.00 0.62 0.01
117 0.90 0.03 0.81 0.01 0.62 0.01
118 0.90 0.02 0.81 0.01 0.62 0.01
119 0.91 0.03 0.81 0.00 0.61 0.01
120 0.91 0.03 0.81 0.01 0.59 0.02
121 0.91 0.03 0.81 0.01 0.59 0.02
122 0.91 0.03 0.81 0.01 0.58 0.01
123 0.91 0.03 0.81 0.01 0.57 0.01
124 0.90 0.03 0.81 0.01 0.56 0.02
125 0.91 0.03 0.81 0.01 0.56 0.03
126 0.91 0.03 0.81 0.00 0.56 0.03
127 0.91 0.03 0.81 0.00 0.56 0.03
128 0.91 0.03 0.80 0.00 0.55 0.03
129 0.91 0.03 0.80 0.00 0.55 0.03
130 0.91 0.03 0.80 0.00 0.54 0.05
131 0.91 0.03 0.80 0.00 0.53 0.04
132 0.91 0.03 0.80 0.00 0.53 0.04
133 0.91 0.03 0.80 0.00 0.53 0.04
134 0.91 0.03 0.80 0.00 0.53 0.04
135 0.91 0.03 0.80 0.00 0.52 0.04
136 0.92 0.03 0.80 0.00 0.52 0.05
137 0.92 0.03 0.80 0.00 0.52 0.05
138 0.92 0.03 0.80 0.01 0.52 0.06
139 0.92 0.03 0.80 0.01 0.53 0.06
140 0.93 0.03 0.81 0.01 0.52 0.07
141 0.93 0.03 0.81 0.01 0.53 0.07
142 0.93 0.03 0.80 0.01 0.53 0.06
143 0.94 0.03 0.81 0.01 0.54 0.06
144 0.94 0.03 0.81 0.01 0.54 0.06
145 0.94 0.03 0.81 0.01 0.53 0.07
146 0.94 0.03 0.81 0.00 0.53 0.06
147 0.94 0.03 0.81 0.00 0.53 0.07
148 0.94 0.03 0.81 0.00 0.53 0.06
149 0.94 0.02 0.81 0.01 0.53 0.06
150 0.94 0.02 0.81 0.01 0.53 0.07
151 0.94 0.02 0.81 0.01 0.52 0.08
152 0.94 0.02 0.81 0.01 0.53 0.07
153 0.94 0.02 0.81 0.01 0.53 0.07
154 0.95 0.02 0.81 0.01 0.52 0.07
155 0.95 0.02 0.81 0.01 0.53 0.07
156 0.95 0.02 0.81 0.01 0.53 0.07
157 0.96 0.01 0.80 0.00 0.53 0.10
158 0.96 0.00 0.80 0.00 0.45 0.00
159 0.96 0.00 0.80 0.00 0.45 0.00
160 0.96 0.00 0.80 0.00 0.46 0.00


==> data/cub_discovered_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.73 0.01
1 0.73 0.01
2 0.73 0.01
3 0.73 0.01
4 0.74 0.00
5 0.74 0.00
6 0.74 0.00
7 0.74 0.00
8 0.74 0.00
9 0.74 0.00
10 0.74 0.00
11 0.75 0.00
12 0.75 0.00
13 0.75 0.00
14 0.75 0.00
15 0.75 0.00
16 0.75 0.00
17 0.75 0.00
18 0.75 0.00
19 0.75 0.00
20 0.75 0.00
21 0.75 0.00
22 0.75 0.00
23 0.76 0.00
24 0.76 0.00
25 0.76 0.00
26 0.76 0.00
27 0.76 0.00
28 0.77 0.01
29 0.77 0.01
30 0.77 0.01
31 0.77 0.01
32 0.77 0.01
33 0.77 0.01
34 0.77 0.01
35 0.78 0.01
36 0.78 0.01
37 0.78 0.01
38 0.78 0.01
39 0.78 0.00
40 0.78 0.01
41 0.78 0.00
42 0.78 0.00
43 0.78 0.00
44 0.78 0.00
45 0.79 0.00
46 0.79 0.00
47 0.79 0.00
48 0.79 0.00
49 0.80 0.00
50 0.80 0.00
51 0.80 0.00
52 0.80 0.00
53 0.80 0.00
54 0.80 0.00
55 0.81 0.00
56 0.81 0.00
57 0.81 0.00
58 0.81 0.00
59 0.81 0.01
60 0.82 0.00
61 0.82 0.00
62 0.82 0.00
63 0.82 0.00
64 0.82 0.00
65 0.82 0.00
66 0.82 0.00
67 0.82 0.00
68 0.82 0.00
69 0.82 0.00
70 0.83 0.00
71 0.83 0.00
72 0.83 0.00
73 0.83 0.00
74 0.83 0.00
75 0.83 0.00
76 0.83 0.00
77 0.84 0.00
78 0.84 0.00
79 0.84 0.00
80 0.84 0.00
81 0.85 0.00
82 0.85 0.01
83 0.85 0.00
84 0.85 0.01
85 0.85 0.00
86 0.86 0.00
87 0.86 0.00
88 0.86 0.01
89 0.86 0.01
90 0.86 0.01
91 0.86 0.01
92 0.86 0.01
93 0.87 0.01
94 0.87 0.01
95 0.87 0.01
96 0.87 0.01
97 0.87 0.01
98 0.87 0.01
99 0.87 0.01
100 0.87 0.01
101 0.87 0.01
102 0.87 0.01
103 0.88 0.01
104 0.88 0.01
105 0.88 0.01
106 0.88 0.01
107 0.88 0.01
108 0.88 0.01
109 0.88 0.01
110 0.88 0.01
111 0.88 0.01
112 0.88 0.01
113 0.88 0.01
114 0.88 0.01
115 0.89 0.01
116 0.89 0.01
117 0.90 0.01
118 0.90 0.01
119 0.91 0.01
120 0.91 0.01
121 0.91 0.01
122 0.91 0.01
123 0.92 0.01
124 0.92 0.01
125 0.92 0.00
126 0.93 0.00
127 0.93 0.00
128 0.93 0.00
129 0.93 0.00
130 0.93 0.00
131 0.93 0.00
132 0.93 0.00
133 0.93 0.00
134 0.93 0.00

==> data/cub_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.74 0.01 0.79 0.01 0.77 0.01 0.76 0.01 0.65 0.00
1 0.76 0.01 0.80 0.01 0.78 0.01 0.78 0.01 0.64 0.01
2 0.77 0.01 0.81 0.01 0.80 0.01 0.79 0.01 0.60 0.01
3 0.79 0.01 0.81 0.01 0.80 0.01 0.79 0.01 0.59 0.01
4 0.80 0.01 0.82 0.01 0.81 0.01 0.80 0.01 0.54 0.01
5 0.81 0.01 0.82 0.00 0.82 0.01 0.82 0.01 0.53 0.01
6 0.82 0.01 0.83 0.00 0.83 0.01 0.83 0.01 0.54 0.01
7 0.83 0.01 0.83 0.00 0.83 0.01 0.83 0.01 0.54 0.01
8 0.84 0.01 0.83 0.00 0.84 0.01 0.84 0.01 0.51 0.00
9 0.84 0.01 0.84 0.00 0.84 0.01 0.85 0.01 0.51 0.00
10 0.86 0.01 0.85 0.00 0.85 0.01 0.87 0.01 0.50 0.01
11 0.87 0.01 0.86 0.01 0.86 0.01 0.88 0.01 0.50 0.01
12 0.88 0.00 0.86 0.01 0.87 0.01 0.88 0.01 0.50 0.01
13 0.89 0.00 0.87 0.00 0.87 0.01 0.89 0.01 0.49 0.01
14 0.90 0.01 0.87 0.01 0.87 0.01 0.90 0.01 0.50 0.01
15 0.90 0.01 0.87 0.01 0.87 0.01 0.90 0.01 0.50 0.01
16 0.90 0.01 0.87 0.01 0.88 0.01 0.90 0.01 0.43 0.01
17 0.91 0.01 0.87 0.00 0.88 0.01 0.90 0.01 0.43 0.01
18 0.92 0.01 0.88 0.01 0.89 0.01 0.91 0.01 0.44 0.01
19 0.93 0.01 0.88 0.00 0.89 0.01 0.92 0.01 0.44 0.01
20 0.94 0.01 0.89 0.00 0.90 0.01 0.93 0.01 0.43 0.01
21 0.94 0.01 0.89 0.00 0.90 0.01 0.93 0.01 0.42 0.02
22 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
23 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
24 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
25 0.95 0.01 0.91 0.00 0.91 0.01 0.94 0.01 0.41 0.02
26 0.95 0.01 0.91 0.00 0.91 0.01 0.95 0.01 0.40 0.01
27 0.96 0.00 0.91 0.00 0.92 0.01 0.95 0.01 0.40 0.01
28 0.97 0.00 0.92 0.00 0.93 0.01 0.96 0.01 0.41 0.01
29 0.97 0.00 0.92 0.00 0.93 0.01 0.96 0.01 0.42 0.01
30 0.98 0.00 0.92 0.00 0.94 0.01 0.97 0.01 0.41 0.00
31 0.98 0.00 0.92 0.00 0.94 0.01 0.97 0.01 0.41 0.00
32 0.98 0.00 0.93 0.00 0.94 0.01 0.97 0.01 0.39 0.02

==> data/cub_provided_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.73 0.01
1 0.75 0.00
2 0.76 0.00
3 0.77 0.00
4 0.78 0.00
5 0.79 0.00
6 0.81 0.01
7 0.82 0.01
8 0.83 0.01
9 0.83 0.01
10 0.85 0.01
11 0.86 0.01
12 0.87 0.01
13 0.88 0.00
14 0.89 0.00
15 0.89 0.00
16 0.89 0.00
17 0.90 0.01
18 0.91 0.00
19 0.92 0.00
20 0.93 0.00
21 0.93 0.00
22 0.94 0.00
23 0.94 0.01
24 0.94 0.00
25 0.94 0.00
26 0.95 0.00
27 0.95 0.00
28 0.96 0.01
29 0.97 0.00
30 0.97 0.00
31 0.98 0.00
32 0.98 0.00

==> data/kitchens_discovered_interventions.dat <==
n_intervened hicem hicem_err
0 0.57 0.03
1 0.59 0.03
2 0.59 0.03
3 0.60 0.03
4 0.60 0.03
5 0.60 0.03
6 0.62 0.02
7 0.63 0.02
8 0.63 0.03
9 0.64 0.03
10 0.64 0.03
11 0.66 0.03

==> data/kitchens_discovered_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.58 0.01
1 0.60 0.01
2 0.60 0.01
3 0.61 0.01
4 0.61 0.00
5 0.61 0.01
6 0.61 0.00
7 0.61 0.00
8 0.61 0.00
9 0.61 0.00
10 0.61 0.01
11 0.63 0.01
12 0.65 0.01
13 0.64 0.02
14 0.64 0.02
15 0.62 0.01
16 0.60 0.02
17 0.57 0.03
18 0.57 0.02
19 0.56 0.01
20 0.56 0.02
21 0.57 0.000

==> data/kitchens_provided_interventions.dat <==
n_intervened hicem hicem_err cem cem_err cbm cbm_err
0 0.57 0.03 0.59 0.01 0.60 0.01
1 0.61 0.03 0.62 0.02 0.56 0.01
2 0.65 0.03 0.66 0.01 0.59 0.02
3 0.70 0.04 0.71 0.02 0.56 0.03
4 0.74 0.04 0.75 0.01 0.60 0.05
5 0.78 0.04 0.78 0.01 0.61 0.04
6 0.80 0.03 0.80 0.01 0.61 0.03
7 0.83 0.03 0.83 0.01 0.66 0.02
8 0.89 0.02 0.88 0.01 0.73 0.02
9 0.92 0.02 0.91 0.01 0.69 0.02
10 0.92 0.01 0.92 0.00 0.68 0.03
11 0.92 0.01 0.92 0.00 0.72 0.04
12 0.96 0.01 0.94 0.00 0.77 0.03
13 0.96 0.01 0.95 0.00 0.78 0.02
14 0.96 0.01 0.95 0.01 0.80 0.02
15 0.96 0.01 0.96 0.00 0.80 0.04
16 0.96 0.01 0.96 0.00 0.82 0.01
17 0.97 0.01 0.96 0.00 0.91 0.03
18 0.97 0.01 0.96 0.00 0.93 0.01
19 0.97 0.01 0.96 0.00 0.93 0.02
20 0.98 0.01 0.98 0.00 0.94 0.00

==> data/kitchens_provided_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.58 0.01
1 0.63 0.00
2 0.67 0.01
3 0.75 0.01
4 0.78 0.01
5 0.81 0.01
6 0.83 0.02
7 0.85 0.02
8 0.90 0.02
9 0.92 0.00
10 0.92 0.00
11 0.93 0.01
12 0.95 0.01
13 0.95 0.01
14 0.96 0.01
15 0.96 0.00
16 0.96 0.00
17 0.96 0.01
18 0.96 0.01
19 0.97 0.01
20 0.98 0.01

==> data/mnist_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.92 0.00 0.93 0.01 0.93 0.00
1 0.93 0.00 0.93 0.01 0.89 0.02
2 0.93 0.00 0.93 0.00 0.88 0.03
3 0.93 0.00 0.93 0.00 0.86 0.01
4 0.94 0.00 0.93 0.00 0.80 0.01
5 0.94 0.00 0.94 0.00 0.82 0.03
6 0.95 0.00 0.94 0.00 0.78 0.03

==> data/mnist_discovered_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.92 0.00
1 0.92 0.00
2 0.93 0.00
3 0.93 0.00
4 0.93 0.00
5 0.93 0.00
6 0.92 0.01

==> data/mnist_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.92 0.00 0.93 0.01 0.93 0.00 0.92 0.01 0.23 0.01
1 0.93 0.00 0.93 0.01 0.94 0.00 0.93 0.00 0.18 0.01
2 0.95 0.00 0.95 0.01 0.95 0.00 0.95 0.00 0.15 0.01

==> data/mnist_provided_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.92 0.00
1 0.93 0.00
2 0.95 0.00

==> data/shapes_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.87 0.02 0.87 0.01 0.88 0.01
1 0.87 0.04 0.89 0.02 0.65 0.10
2 0.88 0.04 0.89 0.02 0.53 0.11
3 0.90 0.02 0.90 0.02 0.40 0.05
4 0.90 0.02 0.90 0.02 0.40 0.03
5 0.90 0.02 0.90 0.02 0.39 0.03
6 0.90 0.03 0.90 0.02 0.38 0.04
7 0.90 0.02 0.90 0.02 0.36 0.04
8 0.90 0.03 0.90 0.02 0.37 0.02
9 0.90 0.03 0.90 0.02 0.34 0.04
10 0.90 0.03 0.90 0.02 0.34 0.04
11 0.90 0.03 0.90 0.02 0.33 0.04

==> data/shapes_discovered_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.87 0.01
1 0.93 0.01
2 0.93 0.01
3 0.93 0.01
4 0.93 0.01
5 0.93 0.01

==> data/shapes_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.87 0.02 0.87 0.01 0.88 0.01 0.89 0.00 0.78 0.01
1 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.61 0.01
2 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.42 0.09
3 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.32 0.02
4 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.25 0.00
5 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.16 0.00

==> data/shapes_provided_interventions_deep.dat <==
n_intervened deep_hicem deep_hicem_err
0 0.87 0.01
1 0.93 0.01
2 0.93 0.01
3 0.93 0.01
4 0.93 0.01
5 0.93 0.01
